On the structure of Vorticity and Turbulence Fields in a separated flow around a finite wing; analysis using Direct Numerical Simulation

We investigate the spatial distributions and production mechanisms of vorticity and turbulent kinetic energy around a finite NACA 0018 wing with square wingtip profile at $Re_c=10^4$ and $10^{\circ}$ angle of attack with the aid of Direct Numerical Simulation (DNS). The analysis focuses on the highly inhomogeneous region around the tip and the near wake; this region is highly convoluted, strongly three-dimensional, and far from being self-similar. The flow separates close to the leading edge creating a large, open recirculation zone around the central part of the wing. In the proximity of the tip, the flow remains attached but another smaller recirculation zone forms closer to the trailing edge; this zone strongly affects the development of main wing tip vortex. The early formation mechanisms of three vortices close to the leading edge are elucidated and discussed. More specifically, we analyse the role of vortex stretching/compression and tilting, and how it affects the strength of each vortex as it approaches the trailing edge. We find that the three-dimensional flow separation at the sharp tip close to the leading edge plays an important role on the subsequent vortical flow development on the suction side. The production of turbulent kinetic energy and Reynolds stresses is also investigated and discussed in conjunction with the identified vortex patterns. The detailed analysis of the mechanisms that sustain vorticity and turbulent kinetic energy improves our understanding of these highly three dimensional, non-equilibrium flows and can lead to better actuation methods to manipulate these flows.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

